Spitzer IRAC observations of JWST calibration stars

We present infrared photometry of all 36 potential JWST calibrators for which there is archival Spitzer IRAC data. This photometry can then be used to inform stellar models necessary to provide absolute calibration for all JWST instruments. We describe in detail the steps necessary to measure IRAC photometry from archive retrieval to photometric corrections. To validate our photometry we examine the distribution of uncertainties from all detections in all four IRAC channels as well as compare the photometry and its uncertainties to those from models, ALLWISE, and the literature. 75% of our detections have standard deviations per star of all observations within each channel of less than three percent. The median standard deviations are 1.2, 1.3, 1.1, and 1.9% in [3.6] - [8.0] respectively. We find less than 8% standard deviations in differences of our photometry with ALLWISE, and excellent agreement with literature values (less than 3% difference) lending credence to our measured fluxes. JWST is poised to do ground-breaking science, and accurate calibration and cross-calibration with other missions will be part of the underpinnings of that science.

==> 201125ch1trans_full.txt <==
Title: Spitzer IRAC Photometry of JWST Calibration Stars
Authors: Krick, J. E., Lowrance, P., Carey, S., Laine, S., Grillmair, C., 
         Van Dyk, S. D., Glaccum, W. J., Ingalls, J. G., Rieke, G., Gordon, K. 
         D., Bohlin, R. G., Fazio, G. G., Hora, J. L.
Table: IRAC Channel 1 Full Array Average Instrument Response Curve
================================================================================
Byte-by-byte Description of file: 201125ch1trans_full.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label       Explanations
--------------------------------------------------------------------------------
   1-  7 F7.5   um      Wavelength  Wavelength in microns
   9- 16 F8.6   --      Response    Instrument response in electrons/photon
--------------------------------------------------------------------------------
Note (1): see https://irsa.ipac.caltech.edu/data/SPITZER/docs/irac
          /calibrationfiles/spectralresponse/ for a description of the IRAC 
          instrument response curves and the use of these data
--------------------------------------------------------------------------------
3.08106 0.000647 
3.08289 0.000693 
3.08473 0.000587 
3.08656 0.000602 
3.08840 0.000562 
3.09024 0.000644 
3.09208 0.000770 
3.09393 0.000536 
3.09578 0.000604 
3.09762 0.000754 
3.09948 0.000616 
3.10133 0.000700 
3.10319 0.000709 
3.10504 0.000599 
3.10690 0.000799 
3.10877 0.000999 
3.11063 0.001006 
3.11250 0.001224 
3.11437 0.001505 
3.11624 0.001622 
3.11811 0.001997 
3.11999 0.002527 
3.12187 0.002879 
3.12375 0.003375 
3.12563 0.004117 
3.12752 0.004853 
3.12940 0.005878 
3.13129 0.007288 
3.13319 0.008724 
3.13508 0.010517 
3.13698 0.012770 
3.13888 0.015204 
3.14078 0.018316 
3.14268 0.022090 
3.14459 0.026318 
3.14649 0.031478 
3.14841 0.037443 
3.15032 0.044456 
3.15223 0.052789 
3.15415 0.061800 
3.15607 0.072132 
3.15799 0.084325 
3.15992 0.097751 
3.16184 0.112318 
3.16377 0.128129 
3.16570 0.145642 
3.16764 0.163835 
3.16957 0.182403 
3.17151 0.202680 
3.17345 0.223104 
3.17540 0.242560 
3.17734 0.262041 
3.17929 0.281419 
3.18124 0.298198 
3.18319 0.312781 
3.18515 0.328188 
3.18711 0.341058 
3.18907 0.349933 
3.19103 0.358142 
3.19299 0.365491 
3.19496 0.370071 
3.19693 0.372419 
3.19890 0.374116 
3.20088 0.373759 
3.20286 0.370911 
3.20484 0.369039 
3.20682 0.367754 
3.20880 0.364884 
3.21079 0.361647 
3.21278 0.358033 
3.21477 0.354554 
3.21676 0.351958 
3.21876 0.350599 
3.22076 0.349466 
3.22276 0.346048 
3.22477 0.344447 
3.22677 0.345227 
3.22878 0.344299 
3.23079 0.344332 
3.23281 0.345355 
3.23482 0.346314 
3.23684 0.349056 
3.23887 0.351217 
3.24089 0.352913 
3.24292 0.355695 
3.24495 0.359192 
3.24698 0.363661 
3.24901 0.367334 
3.25105 0.370818 
3.25309 0.375631 
3.25513 0.380227 
3.25718 0.384773 
3.25922 0.389754 
3.26127 0.393817 
3.26332 0.397413 
3.26538 0.400502 
3.26744 0.402880 
3.26950 0.405907 
3.27156 0.409766 
3.27363 0.411492 
3.27569 0.412805 
3.27776 0.414661 
3.27984 0.414907 
3.28191 0.415747 
3.28399 0.416254 
3.28607 0.414985 
3.28816 0.414163 
3.29024 0.414009 
3.29233 0.414019 
3.29442 0.412913 
3.29652 0.411795 
3.29862 0.411043 
3.30071 0.408582 
3.30282 0.408130 
3.30492 0.408650 
3.30703 0.406625 
3.30914 0.405908 
3.31125 0.405624 
3.31337 0.405070 
3.31549 0.405534 
3.31761 0.404370 
3.31973 0.402358 
3.32186 0.402745 
3.32399 0.403701 
3.32612 0.404294 
3.32826 0.404889 
3.33039 0.404461 
3.33253 0.404852 
3.33468 0.406665 
3.33682 0.406900 
3.33897 0.406615 
3.34112 0.407022 
3.34328 0.406751 
3.34543 0.406538 
3.34759 0.406720 
3.34976 0.407302 
3.35192 0.407080 
3.35409 0.406637 
3.35626 0.406434 
3.35843 0.405198 
3.36061 0.405235 
3.36279 0.405123 
3.36497 0.404194 
3.36716 0.405220 
3.36935 0.404630 
3.37154 0.402123 
3.37373 0.403878 
3.37593 0.406217 
3.37813 0.406116 
3.38033 0.406817 
3.38253 0.407671 
3.38474 0.408549 
3.38695 0.411351 
3.38917 0.413813 
3.39138 0.416265 
3.39360 0.418803 
3.39582 0.420671 
3.39805 0.424323 
3.40028 0.426883 
3.40251 0.428367 
3.40474 0.431256 
3.40698 0.432233 
3.40922 0.432526 
3.41146 0.434740 
3.41371 0.436242 
3.41596 0.434921 
3.41821 0.434088 
3.42046 0.435199 
3.42272 0.434539 
3.42498 0.433581 
3.42725 0.432908 
3.42951 0.429227 
3.43178 0.425720 
3.43406 0.424781 
3.43633 0.423864 
3.43861 0.421792 
3.44089 0.420048 
3.44318 0.418043 
3.44546 0.416502 
3.44775 0.415893 
3.45005 0.414633 
3.45235 0.414132 
3.45465 0.414100 
3.45695 0.413236 
3.45926 0.413790 
3.46156 0.415190 
3.46388 0.416499 
3.46619 0.418368 
3.46851 0.419365 
3.47083 0.420147 
3.47316 0.422478 
3.47548 0.425354 
3.47782 0.427700 
3.48015 0.430965 
3.48249 0.434721 
3.48483 0.437091 
3.48717 0.440183 
3.48952 0.443270 
3.49187 0.444816 
3.49422 0.447409 
3.49658 0.450198 
3.49894 0.452248 
3.50130 0.455019 
3.50366 0.456412 
3.50603 0.455580 
3.50841 0.455451 
3.51078 0.457214 
3.51316 0.458787 
3.51554 0.459685 
3.51793 0.460846 
3.52031 0.461202 
3.52271 0.461234 
3.52510 0.461485 
3.52750 0.461341 
3.52990 0.461957 
3.53230 0.462762 
3.53471 0.461900 
3.53712 0.459466 
3.53954 0.457860 
3.54196 0.458028 
3.54438 0.456895 
3.54680 0.455407 
3.54923 0.455455 
3.55166 0.454645 
3.55409 0.453690 
3.55653 0.452782 
3.55897 0.451809 
3.56142 0.452161 
3.56386 0.452648 
3.56632 0.452654 
3.56877 0.451554 
3.57123 0.450551 
3.57369 0.450332 
3.57615 0.450773 
3.57862 0.452171 
3.58109 0.452741 
3.58357 0.452725 
3.58605 0.454190 
3.58853 0.456008 
3.59101 0.457204 
3.59350 0.458262 
3.59599 0.458999 
3.59849 0.459732 
3.60099 0.459657 
3.60349 0.459091 
3.60600 0.459172 
3.60851 0.458533 
3.61102 0.458800 
3.61354 0.459465 
3.61606 0.458118 
3.61858 0.457237 
3.62111 0.456258 
3.62364 0.455119 
3.62617 0.454512 
3.62871 0.452627 
3.63125 0.449935 
3.63379 0.448005 
3.63634 0.446242 
3.63889 0.444915 
3.64145 0.444176 
3.64401 0.442097 
3.64657 0.440275 
3.64914 0.439894 
3.65171 0.438082 
3.65428 0.436833 
3.65686 0.437614 
3.65944 0.436543 
3.66202 0.435192 
3.66461 0.435453 
3.66720 0.435747 
3.66980 0.436840 
3.67240 0.438483 
3.67500 0.439209 
3.67761 0.439268 
3.68022 0.440853 
3.68283 0.444388 
3.68545 0.446263 
3.68807 0.447037 
3.69069 0.449532 
3.69332 0.452476 
3.69595 0.455035 
3.69859 0.457054 
3.70123 0.458735 
3.70387 0.459882 
3.70652 0.461855 
3.70917 0.465184 
3.71183 0.468155 
3.71449 0.469575 
3.71715 0.469721 
3.71982 0.469667 
3.72249 0.470111 
3.72516 0.471243 
3.72784 0.472550 
3.73052 0.472870 
3.73321 0.472432 
3.73590 0.472755 
3.73859 0.472619 
3.74129 0.472624 
3.74399 0.472956 
3.74669 0.472100 
3.74940 0.470806 
3.75212 0.469429 
3.75483 0.469087 
3.75755 0.469391 
3.76028 0.467141 
3.76301 0.464319 
3.76574 0.463408 
3.76848 0.463153 
3.77122 0.461868 
3.77396 0.460087 
3.77671 0.459743 
3.77946 0.459444 
3.78222 0.458162 
3.78498 0.456632 
3.78775 0.456765 
3.79051 0.457452 
3.79329 0.456758 
3.79606 0.457039 
3.79884 0.456935 
3.80163 0.455430 
3.80442 0.456229 
3.80721 0.456531 
3.81001 0.453616 
3.81281 0.452377 
3.81562 0.452048 
3.81843 0.450314 
3.82124 0.448742 
3.82406 0.446387 
3.82688 0.443584 
3.82971 0.442513 
3.83254 0.440935 
3.83537 0.438375 
3.83821 0.437427 
3.84105 0.435503 
3.84390 0.432058 
3.84675 0.430655 
3.84961 0.429729 
3.85247 0.428302 
3.85533 0.428217 
3.85820 0.428525 
3.86107 0.429070 
3.86395 0.430889 
3.86683 0.433615 
3.86972 0.436614 
3.87261 0.439179 
3.87550 0.441542 
3.87840 0.443666 
3.88130 0.445074 
3.88421 0.445221 
3.88712 0.444643 
3.89004 0.441901 
3.89296 0.436111 
3.89589 0.426800 
3.89881 0.413457 
3.90175 0.397212 
3.90469 0.376202 
3.90763 0.350341 
3.91058 0.322095 
3.91353 0.290463 
3.91648 0.256559 
3.91944 0.222223 
3.92241 0.188236 
3.92538 0.156461 
3.92835 0.127992 
3.93133 0.102974 
3.93431 0.081204 
3.93730 0.062985 
3.94029 0.048396 
3.94329 0.036576 
3.94629 0.027408 
3.94929 0.020500 
3.95230 0.015028 
3.95532 0.010768 
3.95834 0.007743 
3.96136 0.005577 
3.96439 0.003888 
3.96742 0.002827 
3.97046 0.002194 
3.97350 0.001700 
3.97655 0.001392 
3.97960 0.001285 
3.98266 0.001207 
3.98572 0.001202 
3.98879 0.001286 
3.99186 0.001309 
3.99493 0.001231 
3.99801 0.001190 
4.00110 0.001140 
4.00419 0.001023 
4.00728 0.000857 
4.01038 0.000747 

==> 201125ch2trans_full.txt <==
Title: Spitzer IRAC Photometry of JWST Calibration Stars
Authors: Krick, J. E., Lowrance, P., Carey, S., Laine, S., Grillmair, C., 
         Van Dyk, S. D., Glaccum, W. J., Ingalls, J. G., Rieke, G., Gordon, K. 
         D., Bohlin, R. G., Fazio, G. G., Hora, J. L.
Table: IRAC Channel 2 Full Array Average Instrument Response Curve
================================================================================
Byte-by-byte Description of file: 201125ch2trans_full.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label       Explanations
--------------------------------------------------------------------------------
   1-  7 F7.5   um      Wavelength  Wavelength in microns
   9- 16 F8.6   --      Response    Instrument response in electrons/photon
--------------------------------------------------------------------------------
Note (1): see https://irsa.ipac.caltech.edu/data/SPITZER/docs/irac
          /calibrationfiles/spectralresponse/ for a description of the IRAC 
          instrument response curves and the use of these data
--------------------------------------------------------------------------------
3.72249 0.001241 
3.72516 0.001132 
3.72784 0.001159 
3.73052 0.001234 
3.73321 0.001241 
3.73590 0.001279 
3.73859 0.001257 
3.74129 0.001233 
3.74399 0.001293 
3.74669 0.001263 
3.74940 0.001198 
3.75212 0.001135 
3.75483 0.001046 
3.75755 0.000952 
3.76028 0.000845 
3.76301 0.000708 
3.76574 0.000594 
3.76848 0.000572 
3.77122 0.000586 
3.77396 0.000475 
3.77671 0.000370 
3.77946 0.000317 
3.78222 0.000296 
3.78498 0.000284 
3.78775 0.000210 
3.79051 0.000263 
3.79329 0.000446 
3.79606 0.000459 
3.79884 0.000496 
3.80163 0.000585 
3.80442 0.000429 
3.80721 0.000460 
3.81001 0.000777 
3.81281 0.000832 
3.81562 0.000732 
3.81843 0.000927 
3.82124 0.001015 
3.82406 0.000941 
3.82688 0.001148 
3.82971 0.001207 
3.83254 0.001081 
3.83537 0.001066 
3.83821 0.000976 
3.84105 0.001013 
3.84390 0.001058 
3.84675 0.001029 
3.84961 0.001059 
3.85247 0.000881 
3.85533 0.000902 
3.85820 0.000960 
3.86107 0.000729 
3.86395 0.000647 
3.86683 0.000598 
3.86972 0.000482 
3.87261 0.000415 
3.87550 0.000355 
3.87840 0.000405 
3.88130 0.000414 
3.88421 0.000335 
3.88712 0.000389 
3.89004 0.000591 
3.89296 0.000814 
3.89589 0.001066 
3.89881 0.001640 
3.90175 0.002118 
3.90469 0.002469 
3.90763 0.003262 
3.91058 0.004162 
3.91353 0.004960 
3.91648 0.005999 
3.91944 0.007178 
3.92241 0.008393 
3.92538 0.010034 
3.92835 0.012026 
3.93133 0.013966 
3.93431 0.016170 
3.93730 0.018787 
3.94029 0.021805 
3.94329 0.025262 
3.94629 0.029157 
3.94929 0.033829 
3.95230 0.039216 
3.95532 0.045284 
3.95834 0.052524 
3.96136 0.060956 
3.96439 0.070427 
3.96742 0.081281 
3.97046 0.093699 
3.97350 0.108028 
3.97655 0.124424 
3.97960 0.142387 
3.98266 0.162088 
3.98572 0.183435 
3.98879 0.205983 
3.99186 0.229851 
3.99493 0.253728 
3.99801 0.277242 
4.00110 0.299983 
4.00419 0.320214 
4.00728 0.338295 
4.01038 0.353890 
4.01349 0.366017 
4.01659 0.374839 
4.01971 0.379988 
4.02283 0.383534 
4.02595 0.385506 
4.02908 0.384746 
4.03221 0.382664 
4.03535 0.380295 
4.03849 0.378535 
4.04164 0.374839 
4.04479 0.370483 
4.04795 0.366507 
4.05111 0.361838 
4.05428 0.357881 
4.05745 0.354454 
4.06063 0.350258 
4.06381 0.345948 
4.06700 0.341929 
4.07019 0.338525 
4.07339 0.335701 
4.07659 0.332925 
4.07980 0.330346 
4.08301 0.328641 
4.08623 0.327631 
4.08945 0.326592 
4.09268 0.326159 
4.09591 0.326391 
4.09915 0.327479 
4.10239 0.330018 
4.10564 0.332294 
4.10889 0.334831 
4.11215 0.337837 
4.11542 0.341587 
4.11868 0.348064 
4.12196 0.354215 
4.12524 0.358800 
4.12852 0.365266 
4.13181 0.372313 
4.13511 0.379526 
4.13841 0.387039 
4.14171 0.394409 
4.14502 0.402305 
4.14834 0.411090 
4.15166 0.420188 
4.15499 0.429011 
4.15832 0.436594 
4.16166 0.442640 
4.16500 0.448926 
4.16835 0.455810 
4.17170 0.461752 
4.17506 0.467041 
4.17842 0.471904 
4.18179 0.476379 
4.18517 0.480508 
4.18855 0.484774 
4.19193 0.489177 
4.19533 0.491265 
4.19872 0.492557 
4.20213 0.495024 
4.20553 0.496657 
4.20895 0.497118 
4.21237 0.497513 
4.21579 0.497072 
4.21922 0.497161 
4.22266 0.496402 
4.22610 0.494225 
4.22955 0.492469 
4.23300 0.490686 
4.23646 0.488583 
4.23992 0.487683 
4.24339 0.485247 
4.24687 0.481254 
4.25035 0.478143 
4.25383 0.475877 
4.25733 0.473883 
4.26082 0.471626 
4.26433 0.469347 
4.26784 0.468535 
4.27135 0.467221 
4.27487 0.465334 
4.27840 0.465836 
4.28193 0.466768 
4.28547 0.466695 
4.28902 0.467264 
4.29257 0.468908 
4.29613 0.472667 
4.29969 0.475689 
4.30326 0.478723 
4.30683 0.482059 
4.31041 0.484387 
4.31400 0.487472 
4.31759 0.491153 
4.32119 0.493797 
4.32479 0.496321 
4.32840 0.499054 
4.33202 0.502053 
4.33564 0.505158 
4.33927 0.507475 
4.34290 0.509514 
4.34654 0.511330 
4.35019 0.513338 
4.35384 0.515366 
4.35750 0.516244 
4.36116 0.516947 
4.36483 0.520200 
4.36851 0.523689 
4.37219 0.524671 
4.37588 0.526115 
4.37958 0.528842 
4.38328 0.530796 
4.38699 0.532170 
4.39071 0.534380 
4.39443 0.537499 
4.39815 0.539701 
4.40189 0.541203 
4.40563 0.542737 
4.40937 0.544210 
4.41313 0.546240 
4.41689 0.547531 
4.42065 0.547121 
4.42442 0.547239 
4.42820 0.547973 
4.43199 0.547962 
4.43578 0.548103 
4.43957 0.548146 
4.44338 0.546453 
4.44719 0.546204 
4.45101 0.546641 
4.45483 0.544230 
4.45866 0.541864 
4.46250 0.541692 
4.46634 0.541685 
4.47019 0.539933 
4.47405 0.537527 
4.47791 0.536530 
4.48178 0.534995 
4.48566 0.532501 
4.48954 0.531080 
4.49343 0.529852 
4.49733 0.526859 
4.50124 0.523885 
4.50515 0.522071 
4.50906 0.519607 
4.51299 0.517098 
4.51692 0.516034 
4.52086 0.514024 
4.52480 0.511614 
4.52875 0.510563 
4.53271 0.508876 
4.53668 0.507433 
4.54065 0.507608 
4.54463 0.507486 
4.54862 0.505709 
4.55261 0.504518 
4.55661 0.504035 
4.56062 0.503450 
4.56463 0.503572 
4.56865 0.503328 
4.57268 0.501883 
4.57672 0.500609 
4.58076 0.499839 
4.58481 0.498187 
4.58887 0.495600 
4.59293 0.494084 
4.59701 0.493125 
4.60109 0.491427 
4.60517 0.489178 
4.60927 0.486494 
4.61337 0.484201 
4.61747 0.481866 
4.62159 0.478458 
4.62571 0.475900 
4.62984 0.473059 
4.63398 0.470129 
4.63812 0.470945 
4.64228 0.472277 
4.64644 0.473277 
4.65060 0.475246 
4.65478 0.476013 
4.65896 0.477448 
4.66315 0.480580 
4.66735 0.483316 
4.67155 0.485153 
4.67576 0.486906 
4.67998 0.489459 
4.68421 0.491360 
4.68845 0.492547 
4.69269 0.494230 
4.69694 0.495560 
4.70120 0.496919 
4.70547 0.498155 
4.70974 0.498278 
4.71402 0.497703 
4.71831 0.496247 
4.72261 0.494436 
4.72691 0.493467 
4.73123 0.491989 
4.73555 0.488762 
4.73987 0.485173 
4.74421 0.483204 
4.74856 0.480667 
4.75291 0.476867 
4.75727 0.473838 
4.76164 0.470778 
4.76601 0.467481 
4.77040 0.465234 
4.77479 0.462785 
4.77919 0.458851 
4.78360 0.455050 
4.78802 0.451995 
4.79244 0.450404 
4.79688 0.449319 
4.80132 0.447512 
4.80577 0.445990 
4.81023 0.444372 
4.81469 0.442696 
4.81917 0.442563 
4.82365 0.442495 
4.82814 0.440870 
4.83264 0.440260 
4.83715 0.441332 
4.84166 0.441439 
4.84619 0.440868 
4.85072 0.441356 
4.85527 0.441472 
4.85982 0.441136 
4.86437 0.441813 
4.86894 0.441815 
4.87352 0.441976 
4.87810 0.442350 
4.88270 0.442603 
4.88730 0.444116 
4.89191 0.444518 
4.89653 0.444639 
4.90116 0.445277 
4.90579 0.445892 
4.91044 0.445090 
4.91509 0.442630 
4.91976 0.440412 
4.92443 0.437743 
4.92911 0.433411 
4.93380 0.426589 
4.93850 0.418705 
4.94321 0.411627 
4.94792 0.403918 
4.95265 0.395550 
4.95738 0.388387 
4.96213 0.382133 
4.96688 0.377022 
4.97164 0.373420 
4.97641 0.370693 
4.98119 0.368590 
4.98598 0.364905 
4.99078 0.357530 
4.99559 0.343998 
5.00041 0.321965 
5.00523 0.289699 
5.01007 0.246472 
5.01492 0.196286 
5.01977 0.146317 
5.02463 0.103365 
5.02951 0.070209 
5.03439 0.046320 
5.03928 0.030181 
5.04419 0.019332 
5.04910 0.012136 
5.05402 0.007448 
5.05895 0.004313 
5.06389 0.002432 
5.06884 0.001329 
5.07380 0.000759 
5.07877 0.000486 
5.08375 0.000365 
5.08874 0.000355 
5.09374 0.000358 
5.09874 0.000300 
5.10376 0.000213 
5.10879 0.000205 
5.11383 0.000135 
5.11888 0.000134 
5.12394 0.000139 
5.12900 0.000180 
5.13408 0.000265 
5.13917 0.000254 
5.14427 0.000298 
5.14938 0.000303 
5.15450 0.000270 
5.15963 0.000347 
5.16476 0.000418 
5.16991 0.000420 
5.17507 0.000418 
5.18024 0.000449 
5.18542 0.000438 
5.19061 0.000369 
5.19581 0.000382 
5.20103 0.000421 
5.20625 0.000381 
5.21148 0.000342 
5.21672 0.000358 
5.22198 0.000349 

==> 201125ch3trans_full.txt <==
Title: Spitzer IRAC Photometry of JWST Calibration Stars
Authors: Krick, J. E., Lowrance, P., Carey, S., Laine, S., Grillmair, C., 
         Van Dyk, S. D., Glaccum, W. J., Ingalls, J. G., Rieke, G., Gordon, K. 
         D., Bohlin, R. G., Fazio, G. G., Hora, J. L.
Table: IRAC Channel 3 Full Array Average Instrument Response Curve
================================================================================
Byte-by-byte Description of file: 201125ch3trans_full.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label       Explanations
--------------------------------------------------------------------------------
   1-  7 F7.5   um      Wavelength  Wavelength in microns
   9- 16 F8.6   --      Response    Instrument response in electrons/photon
--------------------------------------------------------------------------------
Note (1): see https://irsa.ipac.caltech.edu/data/SPITZER/docs/irac
          /calibrationfiles/spectralresponse/ for a description of the IRAC 
          instrument response curves and the use of these data
--------------------------------------------------------------------------------
4.74421 0.000088 
4.74856 0.000090 
4.75291 0.000086 
4.75727 0.000077 
4.76164 0.000064 
4.76601 0.000062 
4.77040 0.000073 
4.77479 0.000071 
4.77919 0.000067 
4.78360 0.000074 
4.78802 0.000072 
4.79244 0.000059 
4.79688 0.000058 
4.80132 0.000063 
4.80577 0.000063 
4.81023 0.000059 
4.81469 0.000060 
4.81917 0.000069 
4.82365 0.000077 
4.82814 0.000080 
4.83264 0.000076 
4.83715 0.000085 
4.84166 0.000114 
4.84619 0.000162 
4.85072 0.000226 
4.85527 0.000296 
4.85982 0.000392 
4.86437 0.000538 
4.86894 0.000738 
4.87352 0.000971 
4.87810 0.001220 
4.88270 0.001527 
4.88730 0.001912 
4.89191 0.002404 
4.89653 0.003061 
4.90116 0.003917 
4.90579 0.004992 
4.91044 0.006249 
4.91509 0.007588 
4.91976 0.008965 
4.92443 0.010394 
4.92911 0.011931 
4.93380 0.013706 
4.93850 0.015835 
4.94321 0.018362 
4.94792 0.021236 
4.95265 0.024291 
4.95738 0.027379 
4.96213 0.030406 
4.96688 0.033358 
4.97164 0.036332 
4.97641 0.039470 
4.98119 0.042811 
4.98598 0.046296 
4.99078 0.049828 
4.99559 0.053283 
5.00041 0.056621 
5.00523 0.059847 
5.01007 0.062855 
5.01492 0.065640 
5.01977 0.068231 
5.02463 0.070583 
5.02951 0.072683 
5.03439 0.074629 
5.03928 0.076501 
5.04419 0.078321 
5.04910 0.080029 
5.05402 0.081595 
5.05895 0.083068 
5.06389 0.084522 
5.06884 0.085967 
5.07380 0.087496 
5.07877 0.089136 
5.08375 0.090838 
5.08874 0.092568 
5.09374 0.094272 
5.09874 0.095864 
5.10376 0.097313 
5.10879 0.098667 
5.11383 0.099893 
5.11888 0.100940 
5.12394 0.101793 
5.12900 0.102436 
5.13408 0.102968 
5.13917 0.103399 
5.14427 0.103677 
5.14938 0.103881 
5.15450 0.104050 
5.15963 0.104220 
5.16476 0.104401 
5.16991 0.104597 
5.17507 0.104904 
5.18024 0.105323 
5.18542 0.105852 
5.19061 0.106471 
5.19581 0.107171 
5.20103 0.107962 
5.20625 0.108751 
5.21148 0.109489 
5.21672 0.110246 
5.22198 0.110933 
5.22724 0.111431 
5.23252 0.111786 
5.23780 0.112015 
5.24310 0.112075 
5.24840 0.112005 
5.25372 0.111834 
5.25905 0.111550 
5.26439 0.111230 
5.26974 0.110924 
5.27510 0.110662 
5.28047 0.110526 
5.28585 0.110487 
5.29125 0.110605 
5.29665 0.110918 
5.30207 0.111340 
5.30750 0.111916 
5.31293 0.112677 
5.31838 0.113553 
5.32384 0.114535 
5.32931 0.115591 
5.33480 0.116638 
5.34029 0.117636 
5.34580 0.118626 
5.35131 0.119513 
5.35684 0.120294 
5.36238 0.121049 
5.36793 0.121676 
5.37350 0.122130 
5.37907 0.122445 
5.38466 0.122661 
5.39025 0.122760 
5.39586 0.122714 
5.40148 0.122643 
5.40711 0.122582 
5.41276 0.122459 
5.41842 0.122332 
5.42408 0.122234 
5.42976 0.122120 
5.43545 0.122023 
5.44116 0.122004 
5.44687 0.122047 
5.45260 0.122070 
5.45834 0.122092 
5.46409 0.122156 
5.46986 0.122171 
5.47563 0.122146 
5.48142 0.122175 
5.48722 0.122200 
5.49303 0.122222 
5.49886 0.122296 
5.50470 0.122407 
5.51055 0.122559 
5.51641 0.122844 
5.52228 0.123288 
5.52817 0.123827 
5.53407 0.124459 
5.53998 0.125192 
5.54591 0.126019 
5.55184 0.126827 
5.55780 0.127524 
5.56376 0.128143 
5.56973 0.128651 
5.57572 0.129029 
5.58173 0.129233 
5.58774 0.129271 
5.59377 0.129288 
5.59981 0.129327 
5.60586 0.129376 
5.61193 0.129430 
5.61801 0.129614 
5.62410 0.130023 
5.63021 0.130522 
5.63633 0.131111 
5.64246 0.131782 
5.64861 0.132390 
5.65477 0.132976 
5.66094 0.133485 
5.66713 0.133831 
5.67333 0.134150 
5.67954 0.134377 
5.68577 0.134497 
5.69201 0.134653 
5.69827 0.134783 
5.70454 0.134968 
5.71082 0.135245 
5.71711 0.135552 
5.72343 0.135968 
5.72975 0.136395 
5.73609 0.136686 
5.74244 0.136867 
5.74881 0.136949 
5.75519 0.136924 
5.76158 0.136781 
5.76799 0.136507 
5.77441 0.136170 
5.78085 0.135819 
5.78730 0.135506 
5.79377 0.135374 
5.80025 0.135467 
5.80674 0.135769 
5.81325 0.136285 
5.81978 0.136902 
5.82632 0.137552 
5.83287 0.138173 
5.83944 0.138649 
5.84602 0.139002 
5.85262 0.139305 
5.85924 0.139529 
5.86586 0.139597 
5.87251 0.139632 
5.87916 0.139697 
5.88584 0.139744 
5.89253 0.139946 
5.89923 0.140203 
5.90595 0.140370 
5.91268 0.140681 
5.91943 0.141049 
5.92620 0.141327 
5.93298 0.141600 
5.93977 0.141767 
5.94659 0.141896 
5.95341 0.142019 
5.96026 0.142060 
5.96712 0.142084 
5.97399 0.142064 
5.98088 0.142021 
5.98779 0.142008 
5.99471 0.142000 
6.00165 0.141981 
6.00860 0.141898 
6.01557 0.141794 
6.02256 0.141745 
6.02956 0.141731 
6.03658 0.141765 
6.04362 0.141869 
6.05067 0.141904 
6.05774 0.141813 
6.06482 0.141786 
6.07192 0.141727 
6.07904 0.141491 
6.08618 0.141141 
6.09333 0.140711 
6.10050 0.140152 
6.10768 0.139444 
6.11489 0.138687 
6.12211 0.137976 
6.12934 0.137352 
6.13660 0.136731 
6.14387 0.136120 
6.15115 0.135674 
6.15846 0.135353 
6.16578 0.135039 
6.17312 0.134697 
6.18048 0.134329 
6.18786 0.133848 
6.19525 0.133245 
6.20266 0.132606 
6.21009 0.131839 
6.21753 0.130862 
6.22500 0.129778 
6.23248 0.128733 
6.23998 0.127758 
6.24750 0.126876 
6.25503 0.126059 
6.26259 0.125359 
6.27016 0.124944 
6.27775 0.124726 
6.28536 0.124660 
6.29299 0.124742 
6.30064 0.124612 
6.30830 0.124058 
6.31598 0.123037 
6.32369 0.121530 
6.33141 0.119581 
6.33915 0.117334 
6.34691 0.114724 
6.35469 0.111521 
6.36248 0.107490 
6.37030 0.102651 
6.37813 0.097371 
6.38599 0.092028 
6.39386 0.086562 
6.40176 0.080673 
6.40967 0.074092 
6.41760 0.066824 
6.42556 0.059229 
6.43353 0.051487 
6.44152 0.043699 
6.44953 0.036158 
6.45756 0.029079 
6.46561 0.022679 
6.47369 0.017055 
6.48178 0.012332 
6.48989 0.008507 
6.49802 0.005457 
6.50618 0.003247 
6.51435 0.001854 
6.52254 0.001024 
6.53076 0.000526 
6.53900 0.000273 
6.54725 0.000130 
6.55553 0.000057 
6.56383 0.000042 
6.57215 0.000028 
6.58049 0.000007 
6.58885 0.000012 
6.59723 0.000026 
6.60563 0.000030 
6.61406 0.000047 
6.62251 0.000062 

==> 201125ch4trans_full.txt <==
Title: Spitzer IRAC Photometry of JWST Calibration Stars
Authors: Krick, J. E., Lowrance, P., Carey, S., Laine, S., Grillmair, C., 
         Van Dyk, S. D., Glaccum, W. J., Ingalls, J. G., Rieke, G., Gordon, K. 
         D., Bohlin, R. G., Fazio, G. G., Hora, J. L.
Table: IRAC Channel 4 Full Array Average Instrument Response Curve
================================================================================
Byte-by-byte Description of file: 201125ch4trans_full.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label       Explanations
--------------------------------------------------------------------------------
   1-  7 F7.5   um      Wavelength  Wavelength in microns
   9- 16 F8.6   --      Response    Instrument response in electrons/photon
--------------------------------------------------------------------------------
Note (1): see https://irsa.ipac.caltech.edu/data/SPITZER/docs/irac
          /calibrationfiles/spectralresponse/ for a description of the IRAC 
          instrument response curves and the use of these data
--------------------------------------------------------------------------------
6.15115 0.000080 
6.15846 0.000123 
6.16578 0.000175 
6.17312 0.000186 
6.18048 0.000159 
6.18786 0.000141 
6.19525 0.000105 
6.20266 0.000055 
6.21009 0.000086 
6.21753 0.000131 
6.22500 0.000165 
6.23248 0.000237 
6.23998 0.000331 
6.24750 0.000420 
6.25503 0.000513 
6.26259 0.000972 
6.27016 0.001730 
6.27775 0.002730 
6.28536 0.003932 
6.29299 0.005442 
6.30064 0.007284 
6.30830 0.009579 
6.31598 0.012481 
6.32369 0.016076 
6.33141 0.020434 
6.33915 0.025797 
6.34691 0.032326 
6.35469 0.039725 
6.36248 0.047614 
6.37030 0.055992 
6.37813 0.064908 
6.38599 0.074658 
6.39386 0.085730 
6.40176 0.097884 
6.40967 0.110380 
6.41760 0.122467 
6.42556 0.133446 
6.43353 0.143818 
6.44152 0.153868 
6.44953 0.162957 
6.45756 0.170684 
6.46561 0.177107 
6.47369 0.182955 
6.48178 0.188927 
6.48989 0.195387 
6.49802 0.202576 
6.50618 0.209096 
6.51435 0.213985 
6.52254 0.217589 
6.53076 0.220687 
6.53900 0.223833 
6.54725 0.226886 
6.55553 0.229331 
6.56383 0.230834 
6.57215 0.231381 
6.58049 0.231301 
6.58885 0.231047 
6.59723 0.230709 
6.60563 0.230324 
6.61406 0.229690 
6.62251 0.228639 
6.63098 0.227580 
6.63947 0.226401 
6.64798 0.224904 
6.65651 0.223558 
6.66507 0.222938 
6.67365 0.223366 
6.68225 0.224879 
6.69087 0.227139 
6.69951 0.229414 
6.70818 0.231219 
6.71687 0.232560 
6.72558 0.233601 
6.73432 0.234656 
6.74307 0.235925 
6.75185 0.237394 
6.76066 0.239087 
6.76948 0.240622 
6.77833 0.241684 
6.78720 0.242549 
6.79610 0.243358 
6.80502 0.244234 
6.81396 0.245448 
6.82293 0.246818 
6.83191 0.247904 
6.84093 0.248692 
6.84996 0.249314 
6.85903 0.249563 
6.86811 0.249396 
6.87722 0.249087 
6.88635 0.248667 
6.89551 0.248166 
6.90469 0.247926 
6.91390 0.248164 
6.92313 0.248718 
6.93238 0.249207 
6.94166 0.249268 
6.95097 0.248775 
6.96030 0.247865 
6.96965 0.246638 
6.97904 0.245095 
6.98844 0.243638 
6.99787 0.242759 
7.00733 0.242350 
7.01681 0.242166 
7.02632 0.241984 
7.03585 0.241568 
7.04541 0.240917 
7.05500 0.240176 
7.06461 0.239539 
7.07425 0.239150 
7.08391 0.239242 
7.09360 0.239930 
7.10332 0.240818 
7.11306 0.241347 
7.12283 0.241416 
7.13263 0.241414 
7.14246 0.241361 
7.15231 0.241175 
7.16219 0.241345 
7.17209 0.242045 
7.18203 0.242964 
7.19199 0.243875 
7.20198 0.244615 
7.21199 0.245129 
7.22204 0.245593 
7.23211 0.245970 
7.24221 0.245828 
7.25234 0.245255 
7.26250 0.244598 
7.27268 0.243755 
7.28290 0.242993 
7.29314 0.242774 
7.30341 0.243092 
7.31371 0.243971 
7.32404 0.245428 
7.33440 0.247297 
7.34479 0.249546 
7.35521 0.251775 
7.36566 0.253573 
7.37614 0.254932 
7.38664 0.255716 
7.39718 0.255994 
7.40775 0.255806 
7.41835 0.255431 
7.42897 0.255518 
7.43963 0.256257 
7.45032 0.257881 
7.46104 0.260477 
7.47179 0.263602 
7.48257 0.266949 
7.49339 0.270223 
7.50423 0.272981 
7.51511 0.275060 
7.52601 0.276733 
7.53695 0.278264 
7.54792 0.279816 
7.55893 0.281240 
7.56996 0.282254 
7.58103 0.282893 
7.59213 0.282934 
7.60326 0.282435 
7.61442 0.281999 
7.62562 0.282044 
7.63685 0.282791 
7.64812 0.284119 
7.65941 0.285572 
7.67074 0.286650 
7.68211 0.287185 
7.69351 0.287222 
7.70494 0.286869 
7.71640 0.286493 
7.72790 0.286447 
7.73944 0.287115 
7.75101 0.288304 
7.76261 0.289526 
7.77425 0.290850 
7.78592 0.292175 
7.79763 0.293398 
7.80937 0.294628 
7.82115 0.295962 
7.83297 0.297553 
7.84482 0.299031 
7.85670 0.300106 
7.86862 0.300706 
7.88058 0.300537 
7.89258 0.299823 
7.90461 0.298954 
7.91668 0.297843 
7.92878 0.296734 
7.94092 0.296118 
7.95310 0.295970 
7.96532 0.296289 
7.97757 0.297052 
7.98987 0.297938 
8.00220 0.299034 
8.01456 0.300410 
8.02697 0.301663 
8.03942 0.302677 
8.05190 0.303703 
8.06442 0.304952 
8.07698 0.306355 
8.08958 0.307596 
8.10222 0.308531 
8.11490 0.309131 
8.12762 0.309354 
8.14038 0.309332 
8.15318 0.309243 
8.16602 0.309323 
8.17890 0.309769 
8.19182 0.310614 
8.20478 0.311808 
8.21779 0.312865 
8.23083 0.313296 
8.24392 0.313292 
8.25704 0.313087 
8.27021 0.312714 
8.28342 0.312390 
8.29668 0.312356 
8.30997 0.312516 
8.32331 0.312423 
8.33669 0.311900 
8.35012 0.311290 
8.36359 0.310846 
8.37710 0.310661 
8.39065 0.310761 
8.40425 0.311228 
8.41789 0.312106 
8.43158 0.312839 
8.44531 0.313163 
8.45909 0.313167 
8.47291 0.312692 
8.48678 0.312128 
8.50069 0.311675 
8.51465 0.311515 
8.52866 0.311915 
8.54271 0.312174 
8.55680 0.312236 
8.57095 0.312303 
8.58514 0.311731 
8.59938 0.310570 
8.61366 0.308949 
8.62799 0.306698 
8.64237 0.304035 
8.65680 0.301036 
8.67128 0.297794 
8.68580 0.294958 
8.70037 0.293026 
8.71500 0.292049 
8.72967 0.292207 
8.74439 0.293146 
8.75916 0.294361 
8.77398 0.295734 
8.78885 0.296690 
8.80377 0.296875 
8.81875 0.296350 
8.83377 0.295170 
8.84885 0.293511 
8.86397 0.291347 
8.87915 0.289068 
8.89438 0.287034 
8.90966 0.284994 
8.92500 0.282948 
8.94038 0.281014 
8.95583 0.279047 
8.97132 0.276912 
8.98687 0.274802 
9.00247 0.272797 
9.01813 0.270570 
9.03384 0.268205 
9.04960 0.265820 
9.06543 0.263253 
9.08130 0.260347 
9.09723 0.256703 
9.11322 0.252138 
9.12927 0.246486 
9.14537 0.239588 
9.16152 0.231820 
9.17774 0.222756 
9.19401 0.212593 
9.21034 0.202204 
9.22673 0.191229 
9.24318 0.179952 
9.25968 0.169051 
9.27625 0.158314 
9.29287 0.147968 
9.30956 0.137834 
9.32630 0.127414 
9.34310 0.116542 
9.35997 0.105201 
9.37690 0.093686 
9.39388 0.082151 
9.41093 0.070617 
9.42804 0.059381 
9.44522 0.048661 
9.46245 0.038775 
9.47975 0.030172 
9.49711 0.022982 
9.51454 0.017118 
9.53203 0.012492 
9.54958 0.008907 
9.56720 0.006160 
9.58489 0.004177 
9.60264 0.002877 
9.62045 0.002016 
9.63833 0.001397 
9.65628 0.000958 
9.67430 0.000613 
9.69238 0.000363 
9.71053 0.000216 
9.72875 0.000137 
